Cryptocurrency Egalitarianism: A Quantitative Approach

Since the invention of Bitcoin one decade ago, numerous cryptocurrencies have sprung into existence. Among these, proof-of-work is the most common mechanism for achieving consensus, whilst a number of coins have adopted "ASIC-resistance" as a desirable property, claiming to be more "egalitarian,"S where egalitarianism refers to the power of each coin to participate in the creation of new coins. While proof-of-work consensus dominates the space, several new cryptocurrencies employ alternative consensus, such as proof-of-stake in which block minting opportunities are based on monetary ownership. A core criticism of proof-of-stake revolves around it being less egalitarian by making the rich richer, as opposed to proof-of-work in which everyone can contribute equally according to their computational power. In this paper, we give the first quantitative definition of a cryptocurrency's \emph{egalitarianism}. Based on our definition, we measure the egalitarianism of popular cryptocurrencies that (may or may not) employ ASIC-resistance, among them Bitcoin, Ethereum, Litecoin, and Monero. Our simulations show, as expected, that ASIC-resistance increases a cryptocurrency's egalitarianism. We also measure the egalitarianism of a stake-based protocol, Ouroboros, and a hybrid proof-of-stake/proof-of-work cryptocurrency, Decred. We show that stake-based cryptocurrencies, under correctly selected parameters, can be perfectly egalitarian, perhaps contradicting folklore belief.

==> simulation/data/btc.csv <==
product,hash / s,watt,price
Antminer S9-Hydro,18000000000000,1728.00,713.45
Antminer T9,12500000000000,1576.00,430.00
Antminer T9,11500000000000,1450.00,250.00
Antminer T9+,10500000000000,1432.00,205.94
Antminer S9i,14500000000000,1365.00,440.68
Antminer T15,23000000000000,1541.00,840.00
Antminer S9j,14500000000000,1365.00,307.00
Antminer S15 (28T),28000000000000,1596.00,1249.00
Antminer S15 (27T),27000000000000,1539.00,1363.16
Antminer S11,20500000000000,1435.00,512.00
Antminer V9,4000000000000,1027.00,159.98
AvalonMiner 741,7300000000000,1150.00,133.60
AvalonMiner 841,13600000000000,1290.00,354.44
AvalonMiner 851,15000000000000,1450.00,380.00
AvalonMiner 921,20000000000000,1800.00,415.78
Ebit E11++,44000000000000,1980.00,2024.00
Ebit E11+ 37,37000000000000,2035.00,1517.00
Ebit E11,30000000000000,1950.00,1110.00
Ebit E10,18000000000000,1650.00,2999.00
E9i,13500000000000,1420.00,745.00
E9.3,16000000000000,1760.00,799.00
E9.2,12000000000000,1320.00,650.00
8 Nano,44000000000000,2100.00,1790.00
8 Nano Pro,76000000000000,4000.00,6000.00
T3 43T,43000000000000,2100.00,2279.00
T2T-25T,25000000000000,2050.00,1150.00
T2T-32T,32000000000000,2200.00,1568.00
T2T-24T,24000000000000,1980.00,1350.00
T2 Terminator,17200000000000,1570.00,1118.00
Whatsminer M10,33000000000000,2145.00,1022.00
Whatsminer M10S,55000000000000,3500.00,2558.00
Whatsminer M3X,12500000000000,2050.00,75.00
Whatsminer M3,12000000000000,2000.00,50.00
Snow Panther A1,49000000000000,5400.00,370.00
Snow Panther B1+,24500000000000,2100.00,580.00
DragonMint T1,16000000000000,1480.00,1600.00
SX5,4000000000000,600.00,265.00
WX6,34000000000000,3200.00,1275.00
SX6i,11000000000000,900.00,419.00
S11i,24000000000000,2300.00,937.00


==> simulation/data/dcr.csv <==
product,hash / s,watt,price
Antminer DR5,35000000000000,1610.00,1282.00
Antminer DR3,7800000000000,1410.00,345.00
Whatsminer D1,44000000000000,2200.00,1588.00
Whatsminer DCR,44000000000000,2200.00,1890.00
STU-U1+,12800000000000,1850.00,1560.00
STU-U1,11000000000000,1600.00,1389.00
D9+ DecredMaster,2800000000000,1230.00,1499.00
D9 DecredMaster,2100000000000,900.00,1200.00
BK-B,160000000000,410.00,399.00
BK-D,280000000000,550.00,999.00
DSM7T,7000000000000,2100.00,3399.00
DSM6T,6000000000000,2100.00,3299.00
DS19,3100000000000,980.00,1320.00
DCR1,1200000000000,500.00,645.80


==> simulation/data/eth.csv <==
product,hash / s,watt,price
A10 EthMaster,485000000,850.00,5399.00
A10 EthMaster,432000000,740.00,4799.00
A10 EthMaster,365000000,650.00,4099.00
GeForce RTX 2080Ti,55000000,155.00,1249.99
GeForce RTX 2080,41000000,105.00,699.99
GeForce RTX 2070,38500000,140.00,499.99
GeForce GTX TITAN X,40000000,250.00,1099.00
GeForce GTX 1080Ti,51110000,175.00,999.99
GeForce GTX 1080,34070000,121.00,633.18
GeForce GTX 1070Ti,30830000,107.00,489.00
GeForce GTX 1070,31100000,108.00,319.99
GeForce GTX 1060 (6GB),23810000,95.00,264.99
GeForce GTX 1060 (3GB),19320000,69.00,189.99
GeForce GTX 1050Ti,13175000,75.00,169.99
P104-100,38890000,127.00,569.99
RX Vega 64,44000000,230.00,399.99
RX Vega 56,38750000,210.00,339.99
RX 580,31300000,110.00,185.99
RX 570,29850000,65.00,142.99
RX 480,29715000,70.00,237.99
RX 470,29000000,60.00,340.92
B3 Pro (4G),23000000,1250.00,1750.00
B3 Pro (RX570 8G),23500000,1250.00,1850.00
B3 Mute,23000000,1150.00,1850.00
Antminer G2,220000000,1200.00,3799.00
Antminer E3,190000000,760.00,654.24
Shark Extreme 2 (8 x AMD RX 580),240000000,1100.00,4590.00
Shark Extreme 2 (8 x AMD Vega 56),290000000,1700.00,6879.00
Shark Extreme 2 (8 x NVIDIA GTX 1070 Ti 8 GB),245000000,1400.00,6679.00
Shark Extreme 2 (8 x NVIDIA GTX 1080 Ti),420000000,1500.00,9779.00
Shark Extreme 2 (6 x AMD RX 580),180000000,825.00,3890.00
Shark Extreme 2 (6 x AMD Vega 56),220000000,1275.00,5680.00
Shark Extreme 2 (6 x NVIDIA GTX 1070 Ti 8 GB),185000000,1050.00,5480.00
Shark Extreme 2 (6 x NVIDIA GTX 1080 Ti),300000000,1200.00,7880.00
Shark Extreme 2 (4 x AMD RX 580),120000000,550.00,2590.00
Shark Extreme 2 (4 x NVIDIA GTX 1070 Ti 8 GB),122000000,600.00,3580.00
Shark Extreme 2 (4 x NVIDIA GTX 1080 Ti),210000000,800.00,4979.00
Maximus+ (8 x 1080TI),370000000,2200.00,7520.00
ULTRON (8 x P104),320000000,1700.00,5338.20
IMPERIUM+ (8 x RX 570/580),230000000,1300.00,3577.00
Ethereum Mining Rig (8x NVIDIA 1080 8gb GPU),310000000,1100.00,6267.50
Ethereum Mining Rig (6x AMD RX 570 GPU),170000000,1600.00,2256.66
Ethereum Mining Rig (12x AMD RX 570 GPU),360000000,1600.00,4345.47
Ethereum Mining Rig (8x AMD MSI RX 580 GPU),240000000,1000.00,3453.85
Ethereum Mining Rig (8x AMD MSI RX 570 GPU),220000000,950.00,3225.93
Ethereum Mining Rig (6x AMD RX580 8gb GPU),180000000,900.00,2342.32
Ethereum Mining Rig (6x AMD MSI RX 580 GPU),175000000,860.00,1967.77
Ethereum Mining Rig (6x AMD MSI RX 580 GPU),170000000,750.00,2156.46
Ethereum Mining Rig (6x AMD MSI RX 560),80000000,370.00,1823.14
Zodiac 6-1060 GPU,120780000,750.00,3222.89
Zodiac 6-1080 GPU,147500000,1345.00,6359.84
Thorium 6570 GPU,144000000,750.00,3974.92
Thorium 6580 GPU,160200000,700.00,4297.21


==> simulation/data/ltc.csv <==
product,hash / s,watt,price
Antminer L3+ (580Mh),580000000,942.00,72.79
Antminer L3+ (504Mh),504000000,800.00,58.23
AntRouter R3-LTC,11500000,23.16,140.00
AntRouter R1-LTC,1715000,4.43,70.00
A4 Dominator,280000000,1050.00,149.00
A4+ LTCMaster,620000000,750.00,1500.00
A6 LTCMaster,1230000000,1500.00,3000.00
L21,550000000,950.00,275.00
Apollo LTC Pod,100000000,100.00,299.99
Moonlander 2,5000000,10.00,49.99


==> simulation/data/xmr.csv <==
product,hash / s,watt,price
B3 Pro (4G),5520,980.00,1750.00
B3 Pro (RX570 8G) / Mute,5520,980.00,1850.00
Shark Extreme 2 (8 x AMD RX 580),6880,1100.00,4590.00
Shark Extreme 2 (8 x AMD Vega 56),14800,1700.00,6879.00
Shark Extreme 2 (8 x NVIDIA GTX 1070 Ti 8 GB),5040,1400.00,6679.00
Shark Extreme 2 (8 x NVIDIA GTX 1080 Ti),6640,1500.00,9779.00
Shark Extreme 2 (6 x AMD RX 580),5160,825.00,3890.00
Shark Extreme 2 (6 x AMD Vega 56),11000,1275.00,5680.00
Shark Extreme 2 (6 x NVIDIA GTX 1070 Ti 8 GB),3780,1050.00,5480.00
Shark Extreme 2 (6 x NVIDIA GTX 1080 Ti),4980,1200.00,7880.00
Shark Extreme 2 (4 x AMD RX 580),3440,550.00,2590.00
Shark Extreme 2 (4 x NVIDIA GTX 1070 Ti 8 GB),2520,600.00,3580.00
Shark Extreme 2 (4 x NVIDIA GTX 1080 Ti),3400,800.00,4979.00
Zodiac 6-1060 GPU,2520,750.00,3222.89
Zodiac 6-1080 GPU,3000,1345.00,6359.84
Thorium 6570 GPU,2520,750.00,3974.92
Thorium 6580 GPU,3900,700.00,4297.21
GeForce RTX 2080Ti,1200,150.00,1249.99
GeForce RTX 2080,898,132.00,699.99
GeForce GTX 2070,880,140.00,499.99
GeForce GTX 1080Ti,900,180.00,999.99
GeForce GTX 1080,610,120.00,633.18
GeForce GTX 1070Ti,740,130.00,489.00
GeForce GTX 1070,777.5,112.50,319.99
GeForce GTX 1060 (6GB),495,103.00,264.99
GeForce GTX 1060 (3GB),537,120.00,189.99
GeForce GTX 1050Ti,300,75.00,169.99
GeForce GTX 1050,290,75.00,199.99
GeForce GTX 770,187,230.00,199.99
GeForce GTX 760,400,170.00,195.00
GeForce GTX 750Ti,236,60.00,92.99
GeForce GTX 750,245,62.00,89.99
GeForce GTX 660,175,140.00,144.99
GeForce GTX 580,315,244.00,189.99
GeForce GTX 570,198,219.00,285.00
GeForce GTX 470,142.5,220.00,99.99
Tesla C2075,240,247.00,535.00
Tesla K10 8GB,202,175.00,370.00
Quadro K620,120,60.00,155.95
Quadro K2200,201,60.00,208.00
Quadro P4000,575,105.00,749.00
RX Vega 64,2020,140.00,399.99
RX Vega 56,1920,140.00,339.99
RX 580,976,89.00,185.99
RX 570,740.5,90.00,142.99
RX 480,965,140.00,237.99
RX 470,840,120.00,340.92
R9 290,711,200.00,268.00
R9 280X,500,200.00,239.99
R9 270X,362,80.00,238.99
Ryzen Threadripper 1920X,955,140.00,435.10
Ryzen 7 2700X,715.5,105.00,309.99
Ryzen 7 1700X,580,95.00,189.99
Ryzen 5 2600,470,95.00,164.99
Ryzen 5 1600X,532,47.50,179.99
Ryzen 5 1600,531,65.00,159.99
i7-6850K,345,140.00,749.99
i7-4790,290,80.00,277.99
i7-3770,287,77.00,149.00
i7-930,72,130.00,59.90
i5-7600K,263,91.00,293.33
i5-7400,230,65.00,206.93
i5-4440,187,84.00,154.70
i5-3450,195,77.00,208.19
i5-3330S,144,65.00,96.00
i5-2500K,186,95.00,115.00
i5-2400,180,95.00,65.99
i5-2300,80,95.00,59.00
i3-8300,285,65.00,214.99
i3-8100,200,65.00,118.99
Core 2 Duo E8400,41,65.00,49.99
Core 2 Duo E4500,67,65.00,157.95
Xeon X5660,235,95.00,99.65

